Thermal Response of Dielectric Nanoparticle Infused Tissue Phantoms during Microwave Assisted Hyperthermia

Hyperthermia has been in use for many years; as a potential alternative modality for cancer treatment. In this paper, an experimental investigation of microwave assisted thermal heating (MWATH) of tissue phantom using a domestic microwave oven has been reported. Computer simulations using finite element method based tools was also carried out to support the experimental observations and probe insight on the thermal transport aspects deep within the tissue phantom. A good agreement between predicted and measured temperature were achieved. Furthermore, experiments were conducted to investigate the efficacy of dielectric nanoparticles viz. alumina (Al2O3) and titanium oxide (TiO2) during the MWATH of nanoparticle infused tumor phantoms. A deep seated tumor injected with nanoparticle solution was specifically mimicked in the experiments. Interesting results were obtained in terms of spatiotemporal thermal history of the nanoparticle infused tissue phantoms. An elevation in the temperature distribution was achieved in the vicinity of the targeted zone due to the presence of nanoparticles, and the spatial distribution of temperature was grossly morphed. We conclusively show, using experiments and simulations that unlike other nanoparticle mediated hyperthermia techniques, direct injection of the nanoparticles within the tumor leads to enhanced heat generation in the neighb oring healthy tissues. The inhomogeneity of the hyperthermia event is evident from the lo cal occurrence of hot spots and cold spots respectively. The present findings may have far reaching implications as a framework in predicting temperature distributions during MWA.

==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


